Designing, Modeling, and Optimizing Data-Intensive Computing Systems

The cost of moving data between the memory units and the compute units is a major contributor to the execution time and energy consumption of modern workloads in computing systems. At the same time, we are witnessing an enormous amount of data being generated across multiple application domains. These trends suggest a need for a paradigm shift towards a data-centric approach where computation is performed close to where the data resides. Further, a data-centric approach can enable a data-driven view where we take advantage of vast amounts of available data to improve architectural decisions. As a step towards modern architectures, this dissertation contributes to various aspects of the data-centric approach and proposes several data-driven mechanisms. First, we design NERO, a data-centric accelerator for a real-world weather prediction application. Second, we explore the applicability of different number formats, including fixed-point, floating-point, and posit, for different stencil kernels. Third, we propose NAPEL, an ML-based application performance and energy prediction framework for data-centric architectures. Fourth, we present LEAPER, the first use of few-shot learning to transfer FPGA-based computing models across different hardware platforms and applications. Fifth, we propose Sibyl, the first reinforcement learning-based mechanism for data placement in hybrid storage systems. Overall, this thesis provides two key conclusions: (1) hardware acceleration on an FPGA+HBM fabric is a promising solution to overcome the data movement bottleneck of our current computing systems; (2) data should drive system and design decisions by leveraging inherent data characteristics to make our computing systems more efficient.

==> PhD_Thesis_Updated_arxiv (1)/Stencil_Precise/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> Stencil_Precise/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

